New constraints on the structure and dynamics of black hole jets

Accreting black holes produce powerful relativistic plasma jets which emit radiation across all observable wavelengths but the details of the initial acceleration and confinement of the jet are uncertain. We apply an innovative new model that allows us to determine key properties of the acceleration zone via multi-frequency observations. The central component of the model is a relativistic steady-state fluid flow, and the emission from physically distinct regions can be seen to contribute to different energy bands in the overall spectrum. By fitting with unprecedented accuracy to 42 simultaneous multiwavelength blazar spectra we are able to constrain the location of the brightest synchrotron emitting region, and show that there must be a linear relation between the jet power and the radius of the brightest region of the jet. We also find a correlation between the length of the accelerating region and the maximum bulk Lorentz factor of the jet and find evidence for a bimodal distribution of accretion rates in the blazar population. This allows us to put constraints on the basic dynamical and structural properties of blazar jets and to understand the underlying physical differences which result in the blazar sequence.

==> Paper 5/correlations_Paper5_MNRAS_colour.txt <==
reset
set term postscript color enhanced "Helvetica" 16 linewidth 2
set output "P5corr1.eps"
set key top left
set style line 1 linetype 1 linewidth 2
set style line 2 linetype 3 linewidth 2
set style line 3 linetype 2 linewidth 4
set style line 4 linetype 4 linewidth 2
set style line 5 linetype 5 linewidth 1
set pointsize 1.3
set logscale y
set logscale x
set xrange [1E36:5E40]
set yrange [5E-4:5]
set xtics offset 0.0,-0.5 font "Helvetica, 25"
set ytics font "Helvetica, 25"
set xlabel "Jet power (W)" offset 0.0,-2 font "Helvetica, 25"
set ylabel "Jet radius at transition (pc)" offset -3,0.0 font "Helvetica, 25"
set format y "%G"
set format x "10^{%L}"
f(x)=0.0027*(x/1E36)
g(x)=0.000065*(x/1E36)
plot 'monoparametric.txt' index 0 using 1:($3*3000.0*1184.0/(3.0E16)) title "FSRQ" pointtype 7 linetype 1, 'monoparametric.txt' index 1 using 1:($3*3000.0*1184.0/(3.0E16)) title "BL Lac" pointtype 7 lt 3, 'monoparametric.txt' index 2 using 1:($3*3000.0*1184.0/(3.0E16)) title "3C 273" pointtype 3 lt 1, 'monoparametric.txt' index 3 using 1:($3*3000.0*1184.0/(3.0E16)) title "Mkn 421" pointtype 3 lt 3, 'monoparametric.txt' index 4 using 1:($3*3000.0*1184.0/(3.0E16)) title "HSP BL Lacs" pointtype 7 lt 2, 'monoparametric.txt' index 5 using 1:($3*3000.0*1184.0/(3.0E16)) title "Unidentified" pointtype 7 lt 7, f(x) w lines lt 7 lw 0.5 notitle,g(x) w lines lt 7 lw 0.5 notitle
reset
set term postscript color enhanced "Helvetica" 16 linewidth 2
set output "P5corr2.eps"
set key top left
set style line 1 linetype 1 linewidth 2
set style line 2 linetype 3 linewidth 2
set style line 3 linetype 2 linewidth 4
set style line 4 linetype 4 linewidth 2
set style line 5 linetype 5 linewidth 1
set pointsize 1.3
set logscale y
set logscale x
set xrange [5:75]
set yrange [0.025:500]
set xtics 5,2,80 offset 0.0,-0.5 font "Helvetica, 25"
set ytics font "Helvetica, 25"
set xlabel "Maximum bulk Lorentz factor" offset 0.0,-2 font "Helvetica, 25"
set ylabel "Length of accelerating region x_{T} (pc)" offset -3,0.0 font "Helvetica, 25"
set format y "%G"
set format x "%G"
plot 'monoparametric.txt' index 0 using 2:($3*3000.0*1E5/(3.0E16)) title "FSRQ" pointtype 7 linetype 1, 'monoparametric.txt' index 1 using 2:($3*3000.0*1E5/(3.0E16)) title "BL Lac" pointtype 7 lt 3, 'monoparametric.txt' index 2 using 2:($3*3000.0*1E5/(3.0E16)) title "3C 273" pointtype 3 lt 1, 'monoparametric.txt' index 3 using 2:($3*3000.0*1E5/(3.0E16)) title "Mkn 421" pointtype 3 lt 3, 'monoparametric.txt' index 4 using 2:($3*3000.0*1E5/(3.0E16)) title "HSP BL Lacs" pointtype 7 lt 2, 'monoparametric.txt' index 5 using 1:2:($3*3000.0*1E5/(3.0E16)) title "Unidentified" pointtype 7 lt 7, f(x) w lines lt 7 lw 0.5 notitle,g(x) w lines lt 7 lw 0.5 notitle



==> Paper 5/monoparametric.txt <==
7.06E+38 27 3.44E+09 0 2.20 1.62E+10 0 J0137 FSRQ
7.78E38 38 2.78E9 0 1.9 7.22E9 0 J0210 FSRQ
7E38 40 3.5E9 0 1.45 5.11E9 0 J0229 FSRQ
1.2E39 25 9.3E9 0 1.95 8.10E9 0 J0238.4 FSRQ
1.67E39 30 4.21E9 0.151 1.25 4.55E9 1.89E-6 J0349 FSRQ
1.0E+39 30 4.01E+09 0 2 5.11E+09 0 J0423 FSRQ
1.3E39 40 1.4E10 0.00737 1.7 12.8E9 2.97E-7 J0457 FSRQ
2.17E39 28 1.25E10 0.0155 1.5 6.43E9 2.75E-7 J0531 FSRQ
2.14E39 26 8.70E9 0.0109 1.6 8.1E9 2.79E-7 J0730 FSRQ
1.91E39 30 3.71E9 0 1.7 6.43E9 0 J0921 FSRQ
5.33E38 30 2.09E9 0 2.0 7.22E9 0 J1159 FSRQ
1.64E+39 37 5.01E+09 0 1.95 4.06E+09 0 J1256 FSRQ
1.50E+39 50 1.43E+09 0 1.9 7.21E+09 0 J1310 FSRQ
1.17E39 36 7.22E9 0 1.75 1.14E10 0 J1457 FSRQ
2.03E39 42 1.69E10 0.0361 1.25 8.48E9 6.78E-7 J1504 FSRQ
4.62E+38 45 4.18E+09 0 1.6 4.06E+09 0 J1512 FSRQ
6.52E38 36 8.89E9 0.00952 1.25 6.14E9 2.90E-7 J1522 FSRQ
6.25E38 40 1.79E9 0 2.1 1.28E10 0 J1849 FSRQ
2.5E37 10 1.55E7 0 1.45 3.15E9 0 J2143 FSRQ
4.44E39 60 6.25E9 0 1.85 5.11E9 0 J2254 FSRQ
1.23E39 50 1.13E9 0 1.4 2.56E9 0 J2327 FSRQ
5.0E38 50 3.06E9 0 1.55 5.11E9 0 J2345 FSRQ



1.04E38 12 4.17E7 0.126 1.8 25.6E9 2.66E-5 J0222 BL
1.71E+39 38 1.69E+09 0 1.8 1.44E+10 0 J0238.6 BL
1.85E+37 16 1.26E7 0 1.5 4.06E+10 0 J0507 BL
1.78E+39 40 6.25E9 0 2 1.02E+10 0 J0538 BL
1.56E38 8 1.15E8 0.0709 1.8  4.77E9 1.80E-5 J0855 BL
2.41E37 10 1.66E7 0.317 1.3 20.3E9 1.00E-4 J1015 BL
1.71E+37 19 6.31E+08 0 1.75 3.22E+10 0 J1221 BL
6.50E+36 9 3.16E+07 0 1.40 1.28E+11 0 J1653 BL
3.39E+37 45 6.31E8 0 1.6 5.11E+09 0 J1719 BL
2.08E38 34 1.83E9 0.0201 1.9 5.73E9 5.09E-7 J1751 BL
2.8E+36 8 1.0E+07 0 1.3 1.28E+11 0 J2000 BL
1.55E37 15 2.87E7 0.0949 1.92 81E9 4.14E-5 J2158 BL
9E36 8 1.26E7 0 1.9 5.73E9 0 J2202 BL



7.5E+39 12 9.0E+08 0 1.4 3.01E+09 0 J1229 FSRQ 3C273



6.0E36 12 6.31E8 0.00350 1.4 511E9 1.51E-6 J1104 BL Mkn421



5E+37 14 7.69231E+07 0 0 0 0 J0035 HSP
8E+37 12 6 1.53846E+08 0 0 0 0 J0537 HSP
2.1E+38 14 3.84615E+08 0 0 0 0 J0630 HSP
2.3E+38 10 4.61538E+08 0 0 0 0J1312 HSP



9.41E38 26 3.16E9 0 2.1 6.43E9 0 J1057 BZU







==> correlations_Paper5_MNRAS_colour.txt <==
reset
set term postscript color enhanced "Helvetica" 16 linewidth 2
set output "P5corr1.eps"
set key top left
set style line 1 linetype 1 linewidth 2
set style line 2 linetype 3 linewidth 2
set style line 3 linetype 2 linewidth 4
set style line 4 linetype 4 linewidth 2
set style line 5 linetype 5 linewidth 1
set pointsize 1.3
set logscale y
set logscale x
set xrange [1E36:5E40]
set yrange [5E-4:5]
set xtics offset 0.0,-0.5 font "Helvetica, 25"
set ytics font "Helvetica, 25"
set xlabel "Jet power (W)" offset 0.0,-2 font "Helvetica, 25"
set ylabel "Jet radius at transition (pc)" offset -3,0.0 font "Helvetica, 25"
set format y "%G"
set format x "10^{%L}"
f(x)=0.0027*(x/1E36)
g(x)=0.000065*(x/1E36)
plot 'monoparametric.txt' index 0 using 1:($3*3000.0*1184.0/(3.0E16)) title "FSRQ" pointtype 7 linetype 1, 'monoparametric.txt' index 1 using 1:($3*3000.0*1184.0/(3.0E16)) title "BL Lac" pointtype 7 lt 3, 'monoparametric.txt' index 2 using 1:($3*3000.0*1184.0/(3.0E16)) title "3C 273" pointtype 3 lt 1, 'monoparametric.txt' index 3 using 1:($3*3000.0*1184.0/(3.0E16)) title "Mkn 421" pointtype 3 lt 3, 'monoparametric.txt' index 4 using 1:($3*3000.0*1184.0/(3.0E16)) title "HSP BL Lacs" pointtype 7 lt 2, 'monoparametric.txt' index 5 using 1:($3*3000.0*1184.0/(3.0E16)) title "Unidentified" pointtype 7 lt 7, f(x) w lines lt 7 lw 0.5 notitle,g(x) w lines lt 7 lw 0.5 notitle
reset
set term postscript color enhanced "Helvetica" 16 linewidth 2
set output "P5corr2.eps"
set key top left
set style line 1 linetype 1 linewidth 2
set style line 2 linetype 3 linewidth 2
set style line 3 linetype 2 linewidth 4
set style line 4 linetype 4 linewidth 2
set style line 5 linetype 5 linewidth 1
set pointsize 1.3
set logscale y
set logscale x
set xrange [5:75]
set yrange [0.025:500]
set xtics 5,2,80 offset 0.0,-0.5 font "Helvetica, 25"
set ytics font "Helvetica, 25"
set xlabel "Maximum bulk Lorentz factor" offset 0.0,-2 font "Helvetica, 25"
set ylabel "Length of accelerating region x_{T} (pc)" offset -3,0.0 font "Helvetica, 25"
set format y "%G"
set format x "%G"
plot 'monoparametric.txt' index 0 using 2:($3*3000.0*1E5/(3.0E16)) title "FSRQ" pointtype 7 linetype 1, 'monoparametric.txt' index 1 using 2:($3*3000.0*1E5/(3.0E16)) title "BL Lac" pointtype 7 lt 3, 'monoparametric.txt' index 2 using 2:($3*3000.0*1E5/(3.0E16)) title "3C 273" pointtype 3 lt 1, 'monoparametric.txt' index 3 using 2:($3*3000.0*1E5/(3.0E16)) title "Mkn 421" pointtype 3 lt 3, 'monoparametric.txt' index 4 using 2:($3*3000.0*1E5/(3.0E16)) title "HSP BL Lacs" pointtype 7 lt 2, 'monoparametric.txt' index 5 using 1:2:($3*3000.0*1E5/(3.0E16)) title "Unidentified" pointtype 7 lt 7, f(x) w lines lt 7 lw 0.5 notitle,g(x) w lines lt 7 lw 0.5 notitle



==> monoparametric.txt <==
7.06E+38 27 3.44E+09 0 2.20 1.62E+10 0 J0137 FSRQ
7.78E38 38 2.78E9 0 1.9 7.22E9 0 J0210 FSRQ
7E38 40 3.5E9 0 1.45 5.11E9 0 J0229 FSRQ
1.2E39 25 9.3E9 0 1.95 8.10E9 0 J0238.4 FSRQ
1.67E39 30 4.21E9 0.151 1.25 4.55E9 1.89E-6 J0349 FSRQ
1.0E+39 30 4.01E+09 0 2 5.11E+09 0 J0423 FSRQ
1.3E39 40 1.4E10 0.00737 1.7 12.8E9 2.97E-7 J0457 FSRQ
2.17E39 28 1.25E10 0.0155 1.5 6.43E9 2.75E-7 J0531 FSRQ
2.14E39 26 8.70E9 0.0109 1.6 8.1E9 2.79E-7 J0730 FSRQ
1.91E39 30 3.71E9 0 1.7 6.43E9 0 J0921 FSRQ
5.33E38 30 2.09E9 0 2.0 7.22E9 0 J1159 FSRQ
1.64E+39 37 5.01E+09 0 1.95 4.06E+09 0 J1256 FSRQ
1.50E+39 50 1.43E+09 0 1.9 7.21E+09 0 J1310 FSRQ
1.17E39 36 7.22E9 0 1.75 1.14E10 0 J1457 FSRQ
2.03E39 42 1.69E10 0.0361 1.25 8.48E9 6.78E-7 J1504 FSRQ
4.62E+38 45 4.18E+09 0 1.6 4.06E+09 0 J1512 FSRQ
6.52E38 36 8.89E9 0.00952 1.25 6.14E9 2.90E-7 J1522 FSRQ
6.25E38 40 1.79E9 0 2.1 1.28E10 0 J1849 FSRQ
2.5E37 10 1.55E7 0 1.45 3.15E9 0 J2143 FSRQ
4.44E39 60 6.25E9 0 1.85 5.11E9 0 J2254 FSRQ
1.23E39 50 1.13E9 0 1.4 2.56E9 0 J2327 FSRQ
5.0E38 50 3.06E9 0 1.55 5.11E9 0 J2345 FSRQ



1.04E38 12 4.17E7 0.126 1.8 25.6E9 2.66E-5 J0222 BL
1.71E+39 38 1.69E+09 0 1.8 1.44E+10 0 J0238.6 BL
1.85E+37 16 1.26E7 0 1.5 4.06E+10 0 J0507 BL
1.78E+39 40 6.25E9 0 2 1.02E+10 0 J0538 BL
1.56E38 8 1.15E8 0.0709 1.8  4.77E9 1.80E-5 J0855 BL
2.41E37 10 1.66E7 0.317 1.3 20.3E9 1.00E-4 J1015 BL
1.71E+37 19 6.31E+08 0 1.75 3.22E+10 0 J1221 BL
6.50E+36 9 3.16E+07 0 1.40 1.28E+11 0 J1653 BL
3.39E+37 45 6.31E8 0 1.6 5.11E+09 0 J1719 BL
2.08E38 34 1.83E9 0.0201 1.9 5.73E9 5.09E-7 J1751 BL
2.8E+36 8 1.0E+07 0 1.3 1.28E+11 0 J2000 BL
1.55E37 15 2.87E7 0.0949 1.92 81E9 4.14E-5 J2158 BL
9E36 8 1.26E7 0 1.9 5.73E9 0 J2202 BL



7.5E+39 12 9.0E+08 0 1.4 3.01E+09 0 J1229 FSRQ 3C273



6.0E36 12 6.31E8 0.00350 1.4 511E9 1.51E-6 J1104 BL Mkn421



5E+37 14 7.69231E+07 0 0 0 0 J0035 HSP
8E+37 12 6 1.53846E+08 0 0 0 0 J0537 HSP
2.1E+38 14 3.84615E+08 0 0 0 0 J0630 HSP
2.3E+38 10 4.61538E+08 0 0 0 0J1312 HSP



9.41E38 26 3.16E9 0 2.1 6.43E9 0 J1057 BZU






